CARLA-GeAR: a Dataset Generator for a Systematic Evaluation of Adversarial Robustness of Vision Models

Adversarial examples represent a serious threat for deep neural networks in several application domains and a huge amount of work has been produced to investigate them and mitigate their effects. Nevertheless, no much work has been devoted to the generation of datasets specifically designed to evaluate the adversarial robustness of neural models. This paper presents CARLA-GeAR, a tool for the automatic generation of photo-realistic synthetic datasets that can be used for a systematic evaluation of the adversarial robustness of neural models against physical adversarial patches, as well as for comparing the performance of different adversarial defense/detection methods. The tool is built on the CARLA simulator, using its Python API, and allows the generation of datasets for several vision tasks in the context of autonomous driving. The adversarial patches included in the generated datasets are attached to billboards or the back of a truck and are crafted by using state-of-the-art white-box attack strategies to maximize the prediction error of the model under test. Finally, the paper presents an experimental study to evaluate the performance of some defense methods against such attacks, showing how the datasets generated with CARLA-GeAR might be used in future work as a benchmark for adversarial defense in the real world. All the code and datasets used in this paper are available at http://carlagear.retis.santannapisa.it.

==> images/config.yaml <==
adv_patch:
  attr:
    attacked_label: null
    bbox: null
    block_width: 5
    height: 150
    height_offset: 1
    offset:
    - 0
    - 3.6
    - 1.85
    pixel_width: 0.08
    pos_x: 500
    pos_y: 450
    rescale: 2
    target_label: null
    width: 300
    world_width: 7.4
    x_offset: 1
  num_patches: 1
  patch_opt:
    attack: untargeted_depth
    batch_size: 1
    batch_size_opt: 1
    batch_size_val: 1
    log_iters: 1
    loss:
      NPS:
        args: /data01/f.nesti/SemanticSegmentation/printable_colors.txt
        factor: 0
        name: NPS
      adv_loss:
        factor: 1
        mult_factor:
        - 1.0
        - 1.0
        - 1.0
        - 1.0
        name: smooth_L1_loss_gamma
      smoothness:
        args: None
        factor: 0.1
        name: smoothness_loss
    num_opt_samples: 100
    opt_iters: 1
    opt_validation_log1: true
    optimizer:
      lr: 0.5
      name: adam
    save_iters: 1
    test_log: 1
    use_multiple_outputs: true
    use_predicted_labels: false
    use_rw_transformations: true
    use_transformations: true
  path:
    exp_name: ddrnet_billboard04_10
    out_dir: ./exp/save_images/adv
    resume: null
    save_patch: true
data:
  bgr: false
  bottom_crop: 0
  dataset: carla
  img_cols: 2048
  img_norm: true
  img_rows: 1024
  path: /data01/f.nesti/CarlaBenchmark/official/ss/billboard04
  std_version: ddrnet_23
  test_split: test
  train_split: train/train
  val_split: test_ddrnet3/test_ddrnet3
  version: ddrnet_23
device:
  gpu: 7
  n_workers: 0
model:
  arch: ddrnet23Slim
  path: /data01/f.nesti/pretrained/ddrnet23SlimBN_cityscapes.pth
  version: cityscapes
seed: 10
task: SS

